LUDO: Low-Latency Understanding of Deformable Objects using Point Cloud Occupancy Functions

Accurately determining the shape of deformable objects and the location of their internal structures is crucial for medical tasks that require precise targeting, such as robotic biopsies. We introduce LUDO, a method for accurate low-latency understanding of deformable objects. LUDO reconstructs objects in their deformed state, including their internal structures, from a single-view point cloud observation in under 30 ms using occupancy networks. LUDO provides uncertainty estimates for its predictions. Additionally, it provides explainability by highlighting key features in its input observations. Both uncertainty and explainability are important for safety-critical applications such as surgery. We evaluate LUDO in real-world robotic experiments, achieving a success rate of 98.9% for puncturing various regions of interest (ROIs) inside deformable objects. We compare LUDO to a popular baseline and show its superior ROI localization accuracy, training time, and memory requirements. LUDO demonstrates the potential to interact with deformable objects without the need for deformable registration methods.

==> plots/training_progress/training_progress_export_with_epoch_1.csv <==
Step,mIoU
1,0.509439051151276,
19,0.7486185431480408,
39,0.8149877786636353,
59,0.8854308724403381,
79,0.848264753818512,
99,0.9018874168395996,
119,0.9291485548019409,
139,0.9298461675643921,
159,0.9437943696975708,
179,0.9274749755859375,
199,0.9494709372520447,
219,0.9437084794044495,
239,0.9542202353477478,
259,0.9493233561515808,
279,0.9541228413581848,
299,0.9514931440353394,
319,0.9564629793167114,
339,0.9587830305099487,
359,0.9590174555778503,
379,0.9584106206893921,
399,0.9575130939483643,
419,0.9598885178565979,
439,0.958875834941864,
459,0.9590339660644531,
479,0.9599708318710327,
499,0.9598260521888733,
519,0.9596180319786072,
539,0.9598508477210999,
559,0.9598051309585571,
579,0.9595016837120056,
599,0.959941029548645,
619,0.9599132537841797,
639,0.9595511555671692,
659,0.9602125287055969,
679,0.9601759910583496,
699,0.9603912234306335,


==> plots/uncertainty/query_points_vs_inference_time_and_accuracy/cylinder_v2_zivid.csv <==
Number of Query Points,Average PCD Generation Time (s),Average Geometric Prediction Error Mean (Last 3 Classes)
10000,0.011558705922216177,0.12143333333333332
20000,0.011897727278992534,0.0921
40000,0.017493954561650753,0.07216666666666667
80000,0.02777074361220002,0.0582
160000,0.04665436999872327,0.049266666666666674


==> plots/uncertainty/query_points_vs_inference_time_and_accuracy/organ_biopsy_zivid.csv <==
Number of Query Points,Average PCD Generation Time (s),Average Geometric Prediction Error Mean (Last 3 Classes)
10000,0.01148567721247673,0.10453333333333333
20000,0.01204677133820951,0.07973333333333334
40000,0.017113147107884287,0.062
80000,0.027432566927745938,0.04566666666666667
160000,0.046605675742030145,0.03943333333333333


==> plots/uncertainty/query_points_vs_inference_time_and_accuracy/slab_zivid.csv <==
Number of Query Points,Average PCD Generation Time (s),Average Geometric Prediction Error Mean (Last 3 Classes)
10000,0.01707456256262958,0.2534
20000,0.01772300043143332,0.1973
40000,0.02295116719789803,0.1451
80000,0.03314610300585628,0.12716666666666668
160000,0.05136961800977588,0.10453333333333333


==> plots/uncertainty_without_qnorm/global_uncertainty_noise/data_Cylinder.csv <==
Noise,Activation,MonteCarlo
0.0,0.02888727543875575,0.028159059397876263
0.01,0.031659932099282743,0.030600116923451423
0.02,0.041669566351920366,0.0390007778070867
0.03,0.048073285333812235,0.04410312380641699
0.04,0.05191470738500357,0.04864663179963827
0.05,0.05753073364496231,0.05400095824152231


==> plots/uncertainty_without_qnorm/global_uncertainty_noise/data_Organ_Biopsy.csv <==
Noise,Activation,MonteCarlo
0.0,0.029909081906080246,0.033582246229052544
0.01,0.03975847013294697,0.04275718592107296
0.02,0.06494080543518066,0.07014348998665809
0.03,0.08437208205461502,0.09309738397598266
0.04,0.09114943236112595,0.10097378253936767
0.05,0.0964887285232544,0.10455600455403329


==> plots/uncertainty_without_qnorm/global_uncertainty_noise/data_Slab.csv <==
Noise,Activation,MonteCarlo
0.0,0.019783172979950903,0.01884737890213728
0.01,0.06883976832032204,0.07159291975200176
0.02,0.04982034977525473,0.10787810236215592
0.03,0.05707929771393538,0.1397245469689369
0.04,0.09273134700953961,0.18578708812594413
0.05,0.17828617632389068,0.22446198374032975


==> plots/uncertainty_without_qnorm/global_uncertainty_point_drop/data_cylinder.csv <==
PointDropLevel,Activation,MonteCarlo
0.0,0.0284204877354204,0.0278918277751654
0.2,0.0281181777268648,0.0272519814223051
0.4,0.0302838614769279,0.0292679524049162
0.6,0.0331240599043667,0.0314465975575149
0.8,0.0474919015169143,0.0445545230992138
0.9,0.1062965824455022,0.103755388110876
0.95,0.2556006400287151,0.245521272867918


==> plots/uncertainty_without_qnorm/global_uncertainty_point_drop/data_organ_biopsy.csv <==
PointDropLevel,Activation,MonteCarlo
0.0,0.0298795157298445,0.0334965530037879
0.2,0.030473889298737,0.0344328014925122
0.4,0.0305135520547628,0.0336948325112462
0.6,0.0314608815684914,0.0343099189549684
0.8,0.0648113198578357,0.0689902966469526
0.9,0.2305645090341568,0.239512632638216
0.95,0.3107598999142646,0.3191301399469375


==> plots/uncertainty_without_qnorm/global_uncertainty_point_drop/data_slab.csv <==
PointDropLevel,Activation,MonteCarlo
0.0,0.0196400671452283,0.0191234683990478
0.2,0.0181900156475603,0.0178266319073736
0.4,0.0186018380895257,0.0179636637493968
0.6,0.0200905889831483,0.0190413834899663
0.8,0.0298214908316731,0.0284209120646119
0.9,0.0564396707108244,0.0702653308212757
0.95,0.0396834443687112,0.0697490511939395


==> plots/uncertainty_without_qnorm/test_drop/raw_data/cylinder_v2_zivid_pcd.csv <==
0.0,0.07936666666666665,0.038700000000000005
0.19999999999999996,0.0775,0.036833333333333336
0.4,0.08040000000000001,0.03506666666666666
0.6,0.09060000000000001,0.042
0.8,0.2617333333333333,0.5395666666666666
0.9,1.058,1.2919
0.95,2.9695666666666667,2.064433333333333


==> plots/uncertainty_without_qnorm/test_drop/raw_data/cylinder_v2_zivid_pcd_activation_probability.csv <==
0.0,0.08256666666666666,0.03996666666666667
0.19999999999999996,0.07723333333333333,0.03503333333333333
0.4,0.08043333333333334,0.03453333333333333
0.6,0.08923333333333333,0.041166666666666664
0.8,0.2601333333333333,0.5542
0.9,1.0314333333333334,1.2787666666666666
0.95,2.7974666666666668,2.071566666666667


==> plots/uncertainty_without_qnorm/test_drop/raw_data/cylinder_v2_zivid_pcd_uncertainty_activation.csv <==
0.0,0.08246666666666666,0.040299999999999996
0.19999999999999996,0.07569999999999999,0.03746666666666667
0.4,0.0808,0.03453333333333333
0.6,0.0894,0.0408
0.8,0.2608333333333333,0.5559666666666666
0.9,1.0399333333333332,1.2799666666666667
0.95,2.7778333333333336,2.050266666666667


==> plots/uncertainty_without_qnorm/test_drop/raw_data/cylinder_v2_zivid_pcd_uncertainty_mcdropout.csv <==
0.0,0.08523333333333334,0.041633333333333335
0.19999999999999996,0.0783,0.038
0.4,0.08123333333333334,0.0357
0.6,0.09156666666666667,0.042666666666666665
0.8,0.24516666666666667,0.4397
0.9,1.1094,1.1616666666666668
0.95,2.8913666666666664,1.6025


==> plots/uncertainty_without_qnorm/test_drop/raw_data/organ_biopsy_zivid_pcd.csv <==
0.0,0.07106666666666667,0.031900000000000005
0.19999999999999996,0.06863333333333334,0.03463333333333333
0.4,0.0713,0.03556666666666666
0.6,0.09403333333333334,0.05383333333333334
0.8,0.2771333333333333,0.27823333333333333
0.9,1.8284333333333336,1.1087666666666667
0.95,3.2687333333333335,1.2877333333333334


==> plots/uncertainty_without_qnorm/test_drop/raw_data/organ_biopsy_zivid_pcd_activation_probability.csv <==
0.0,0.06883333333333333,0.029333333333333333
0.19999999999999996,0.0718,0.0348
0.4,0.0698,0.03626666666666666
0.6,0.0941,0.052333333333333336
0.8,0.26289999999999997,0.2391
0.9,1.6871333333333334,1.1022333333333332
0.95,3.141,1.2843


==> plots/uncertainty_without_qnorm/test_drop/raw_data/organ_biopsy_zivid_pcd_uncertainty_activation.csv <==
0.0,0.06783333333333334,0.03253333333333333
0.19999999999999996,0.06786666666666667,0.03373333333333333
0.4,0.0699,0.036366666666666665
0.6,0.09446666666666666,0.05226666666666666
0.8,0.26206666666666667,0.2305
0.9,1.6211333333333335,1.0463666666666667
0.95,3.0162999999999998,1.2524333333333335


==> plots/uncertainty_without_qnorm/test_drop/raw_data/organ_biopsy_zivid_pcd_uncertainty_mcdropout.csv <==
0.0,0.07143333333333333,0.0331
0.19999999999999996,0.07083333333333333,0.03383333333333333
0.4,0.07253333333333332,0.036833333333333336
0.6,0.09756666666666665,0.05146666666666667
0.8,0.3578333333333334,0.4696
0.9,2.214,0.9153333333333333
0.95,3.1519333333333335,0.7239999999999999


==> plots/uncertainty_without_qnorm/test_drop/raw_data/slab_zivid_pcd.csv <==
0.0,0.1819666666666667,0.10703333333333333
0.19999999999999996,0.15413333333333332,0.0711
0.4,0.13976666666666668,0.06036666666666666
0.6,0.14173333333333332,0.06243333333333334
0.8,0.2219,0.11636666666666667
0.9,1.1251333333333333,1.3085333333333333


==> plots/uncertainty_without_qnorm/test_drop/raw_data/slab_zivid_pcd_activation_probability.csv <==
0.0,0.17986666666666665,0.10259999999999998
0.19999999999999996,0.1396,0.06733333333333334
0.4,0.1356,0.06113333333333334
0.6,0.14236666666666667,0.0644
0.8,0.21906666666666666,0.1216
0.9,1.0888666666666669,1.2818666666666667


==> plots/uncertainty_without_qnorm/test_drop/raw_data/slab_zivid_pcd_uncertainty_activation.csv <==
0.0,0.1811,0.10833333333333334
0.19999999999999996,0.13006666666666666,0.05666666666666667
0.4,0.1350333333333333,0.06066666666666667
0.6,0.1424,0.06453333333333333
0.8,0.22106666666666666,0.1229
0.9,1.0787666666666664,1.272


==> plots/uncertainty_without_qnorm/test_drop/raw_data/slab_zivid_pcd_uncertainty_mcdropout.csv <==
0.0,0.18456666666666666,0.11606666666666667
0.19999999999999996,0.13703333333333334,0.0613
0.4,0.14213333333333333,0.064
0.6,0.14583333333333334,0.06626666666666667
0.8,0.2338,0.1373
0.9,1.5584666666666667,1.7263666666666666
0.95,4.611466666666666,2.0266


==> plots/uncertainty_without_qnorm/test_noise/raw_data/cylinder_v2_zivid_pcd.csv <==
0.0,0.08496666666666668,0.039
0.01,0.18743333333333334,0.08203333333333333
0.02,0.5843666666666666,1.1031000000000002
0.03,0.9975333333333335,1.5798333333333332
0.04,1.2179333333333335,1.5790666666666666
0.05,1.5275,1.9390666666666665


==> plots/uncertainty_without_qnorm/test_noise/raw_data/cylinder_v2_zivid_pcd_activation_probability.csv <==
0.0,0.0852,0.03916666666666667
0.01,0.1854,0.08196666666666667
0.02,0.5841999999999999,1.1018000000000001
0.03,1.0091333333333334,1.6128
0.04,1.2312,1.6137
0.05,1.5544666666666667,1.9896


==> plots/uncertainty_without_qnorm/test_noise/raw_data/cylinder_v2_zivid_pcd_uncertainty_activation.csv <==
0.0,0.08286666666666666,0.04033333333333333
0.01,0.1858,0.0775
0.02,0.5844666666666667,1.1020333333333332
0.03,1.0122666666666666,1.6195333333333337
0.04,1.2025333333333335,1.5731333333333335
0.05,1.5480333333333334,1.9738666666666667


==> plots/uncertainty_without_qnorm/test_noise/raw_data/cylinder_v2_zivid_pcd_uncertainty_mcdropout.csv <==
0.0,0.08516666666666667,0.0415
0.01,0.18746666666666667,0.07676666666666666
0.02,0.6271666666666667,1.2392
0.03,1.0017666666666667,1.7072
0.04,1.3840000000000001,1.9207333333333334
0.05,1.6754333333333333,2.3476


==> plots/uncertainty_without_qnorm/test_noise/raw_data/organ_biopsy_zivid_pcd.csv <==
0.0,0.0654,0.029866666666666666
0.01,0.13133333333333333,0.07676666666666666
0.02,0.29519999999999996,0.15613333333333332
0.03,0.5034,0.2247
0.04,0.6437666666666666,0.2539666666666667
0.05,0.7116333333333333,0.2974333333333333


==> plots/uncertainty_without_qnorm/test_noise/raw_data/organ_biopsy_zivid_pcd_activation_probability.csv <==
0.0,0.0672,0.03323333333333333
0.01,0.13266666666666665,0.07806666666666667
0.02,0.3004,0.15716666666666668
0.03,0.5047666666666667,0.231
0.04,0.6453666666666668,0.25703333333333334
0.05,0.7197333333333332,0.2951333333333333


==> plots/uncertainty_without_qnorm/test_noise/raw_data/organ_biopsy_zivid_pcd_uncertainty_activation.csv <==
0.0,0.06849999999999999,0.03186666666666667
0.01,0.13056666666666666,0.07813333333333333
0.02,0.30326666666666663,0.1563
0.03,0.5085333333333334,0.23496666666666666
0.04,0.6480333333333334,0.2639666666666666
0.05,0.7222,0.29450000000000004


==> plots/uncertainty_without_qnorm/test_noise/raw_data/organ_biopsy_zivid_pcd_uncertainty_mcdropout.csv <==
0.0,0.07186666666666668,0.03336666666666666
0.01,0.13336666666666666,0.07933333333333333
0.02,0.30373333333333336,0.1456666666666667
0.03,0.6287666666666667,0.4991333333333334
0.04,1.1276333333333335,1.0237333333333332
0.05,1.3574666666666666,1.3354666666666668


==> plots/uncertainty_without_qnorm/test_noise/raw_data/slab_zivid_pcd.csv <==
0.0,0.17743333333333333,0.1068
0.01,0.5350999999999999,0.1868


==> plots/uncertainty_without_qnorm/test_noise/raw_data/slab_zivid_pcd_activation_probability.csv <==
0.0,0.17910000000000004,0.11006666666666669
0.01,0.5465,0.1870666666666667


==> plots/uncertainty_without_qnorm/test_noise/raw_data/slab_zivid_pcd_uncertainty_activation.csv <==
0.0,0.17966666666666667,0.10916666666666668
0.01,0.5421999999999999,0.1661


==> plots/uncertainty_without_qnorm/test_noise/raw_data/slab_zivid_pcd_uncertainty_mcdropout.csv <==
0.0,0.18733333333333335,0.09936666666666667
0.01,1.6423666666666668,2.4652666666666665
0.02,7.095400000000001,2.0250666666666666
0.03,6.663033333333334,1.7417333333333334
0.04,6.6055,1.5103
0.05,5.512166666666666,1.7998

